Large Human Language Models: A Need and the Challenges

As research in human-centered NLP advances, there is a growing recognition of the importance of incorporating human and social factors into NLP models. At the same time, our NLP systems have become heavily reliant on LLMs, most of which do not model authors. To build NLP systems that can truly understand human language, we must better integrate human contexts into LLMs. This brings to the fore a range of design considerations and challenges in terms of what human aspects to capture, how to represent them, and what modeling strategies to pursue. To address these, we advocate for three positions toward creating large human language models (LHLMs) using concepts from psychological and behavioral sciences: First, LM training should include the human context. Second, LHLMs should recognize that people are more than their group(s). Third, LHLMs should be able to account for the dynamic and temporally-dependent nature of the human context. We refer to relevant advances and present open challenges that need to be addressed and their possible solutions in realizing these goals.

==> ARR_reviews.txt <==
Meta Review of Paper1427 by Area Chair e8VW 
ACL ARR 2023 December Paper1427 Area Chair e8VW
01 Feb 2024ACL ARR 2023 December Paper1427 Meta ReviewReaders: Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Authors, Paper1427 Reviewers Submitted, Program ChairsShow Revisions
Metareview:
This paper explores how to incorporate various aspects of human context into LLMs. The authors propose three main directions

including human context, such as who is saying what;
acknowledging individual identities beyond group associations, i.e. personalization 3 considering the temporal and dynamic nature of those contexts, recognizing that human emotions and perspectives change over time.
Summary Of Reasons To Publish:
The paper tackles an innovative area and makes far-reaching and consequential future proposals. Reviewers also praised the thorough literature review and stingent narrative. The paper articulates a novel and important direction.

Summary Of Suggested Revisions:
extend the literature review to inlcude more recent papers in the area
include multi-modal approaches in the literature
expand the discussion on privacy and ethical considerations early on, but definitely in the Ethical Considerations section
add empirical results to strengthen the points if possible (would probbaly change the nature of the paper though)
Overall Assessment: 4 = There are minor points that may be revised
Best Paper Ae: No
Ethical Concerns:
The paper should more explicitly address some concerns around privacy, informed consent, etc., both in the body of the paper and the Ethical Considerations section

Needs Ethics Review: No
Author Identity Guess: 5 = From a violation of the anonymity-window or other double-blind-submission rules, I know/can guess at least one author's name.
Great Reviews:
XqLE

Add
[–]
Thank you and Requesting clarification on Author Identity Guess. 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
11 Feb 2024 (modified: 11 Feb 2024)ACL ARR 2023 December Paper1427 Author-Editors Confidential CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 AuthorsShow Revisions
Comment:
Thank you for a positive review summary and score.

With all due respect, we would like to point out that we did not violate any anonymity-window (any pre-prints were submitted multiple days before the anonymity deadline) or other double-blind-submission rules.

We request the Area Chair e8VW to please clarify how we have violated a rule.

Add
[–]
Ethics Review of Paper1427 by Ethics Reviewer XBUD 
ACL ARR 2023 December Paper1427 Ethics Reviewer XBUD
29 Jan 2024ACL ARR 2023 December Paper1427 Ethics ReviewReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers, Ethics Chairs, Paper1427 Ethics Reviewers, Paper1427 AuthorsShow Revisions
Issues: 1.2 Avoid harm
Recommendation: Minor issues, suggestions to improve
Explanation:
While the paper does discuss privacy risks emerging from handling user data, it could also be strengthened (in the ethics statement or in section 2) by a discussion of risks arising from predicting/modeling user attributes (e.g,. demographic characteristics, personalities) or personalization.

Add
[–]
Official Review of Paper1427 by Reviewer XqLE 
ACL ARR 2023 December Paper1427 Reviewer XqLE
14 Jan 2024 (modified: 30 Jan 2024)ACL ARR 2023 December Paper1427 Official ReviewReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Ethics Chairs, Paper1427 Ethics Reviewers, Paper1427 AuthorsShow Revisions
Paper Summary:
The paper discusses LLMs and the importance of making them more human-centred. It then outlines three directions (in the paper called 'positions') to create what the authors calle large human language models. The three directions include: inclusion of human context (e.g. who said what), that people are more than their groups (e.g. hinting at personalization and shared group belonging), and finally, the temporal and dynamic-changing nature of human context (e.g. that emotions change over time). For each direction, the paper discusses prior work and outlines challenges and future directions.

(note that some questions below like reproducability, datasets, software are not applicable for this position paper, thus 1 everwhere there)

Summary Of Strengths:
Overall, this is a well-written position paper with a good structure.

It discusses a broad literature, starting from the integration of demographic factors in NLP, to emotions and time-aspects.

Overall, it brings together various aspects related to human language.

I particularly liked the discussion in C1: Including human context. that brings together different prior used notions, making it a good reading for students that start working in this area.

Summary Of Weaknesses:
While I overall like the paper, I think the paper in its current form could benefit from:

Extending to the (undoubtedly large and fast changing) recent literature on LLMs and human context. Many of the methods and references date back prior to LLMs, which makes is a bit less useful for current readers (please correct me if you think otherwise - how do methods from the past relate to todays LLMs?). I think the paper would benefit if it connects the older prior work - pre-LLMs (e.g. on debiasing, infusing demographic information via multi-task learning) with more recent advances within LLMs, and discusses the contrast or at least outlines this clear change in methodology. Some recent work like OpinionGPT (https://opiniongpt.informatik.hu-berlin.de/) and in general work on user-centric prompting of LLMS (e.g. political compass https://arxiv.org/abs/2305.08283) could be included, and related to prior work.

Providing more limitation discussion, including aspects of privacy and user consent. Currently, privacy concerns are only discussed in section 3.3. (C2). As "human context" per se is a sensitive notion, the paper could benefit from discussing privacy and ethical dimensions , much earlier on, including user consent when obtaining data (e.g. like the paper mentions to model author information). For instance, already in Section 2 when talking about user factor adaptation. Similarly, the paper talks about inferring author attributes (line 498-499), but did not touch upon possible dual use of such technology. Given the topic, adding a discussion on these aspects (and whether predicted attributes should be trusted at all, or even done at all?) should find a place in the paper.

Comments, Suggestions And Typos:
I keep wondering what the authors take is on the more broader notion of "human context", that include human-human dialogues or even multimodality. Currently, the paper mostly refers to written datasets and prior work that is in web text or books, less about human-human interactions and considerations of integration of other modalities than text. In other words, is written text sufficient to create "large human language models"? The authors touch upon limitations of their notion in the Limitation section ("the scope of this position is fairly limited"), yet the points raised like cultural aspects, natural disasters and multilingualism are still fairly limited.
Soundness: 3.5 
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Limitations And Societal Impact:
Yes, there is a limitation section.

Ethical Concerns:
The authors discuss ethical concerns to some degree, but for some aspects (like attribute prediction) I missed a discussion.

Update: The authors promise to extend their ethics section and include ethical concerns upfront in the introduction.

Needs Ethics Review: Yes
Reproducibility: 1 = They would not be able to reproduce the results here no matter how hard they tried.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Add
[–]
Contrasting with recent literature and extending ethical considerations 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
26 Jan 2024 (modified: 26 Jan 2024)ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for your positive and thoughtful feedback.

We would like to address your concerns and suggestions below:

RE: Extending to the recent literature and connecting prior work to recent advances in LLMs:

 We will add the suggested references and also add a discussion in the paper’s text on contrasting prior work with the more recent advances in LLMs. As you mention, user-centric prompting has been employed recently for personalized models and applications. Some examples include personalized recommender systems (https://arxiv.org/pdf/2401.04858.pdf,), and chat/dialog systems (https://arxiv.org/pdf/2303.14524.pdf). Recent evaluations and benchmarks reveal that prompting is not enough to capture the richness of human context (SocKET- https://aclanthology.org/2023.emnlp-main.699/, LaMP- https://arxiv.org/pdf/2304.11406.pdf ) The newer paradigms of in-context learning and user-centric prompting can benefit specific settings such as personalization but are still limiting LLMs from making full use of the human context more broadly. We posit that to achieve these goals it is critical to train LLMs with the full human context.
RE: More discussion on ethical considerations, specifically privacy, consent, possible dual use of technology, and if it is required to predict author attributes:

 We will add a part of our discussion or privacy and ethical concerns upfront in the introduction. We will also elaborate our ethical considerations section to discuss the dual use of our proposed vision. While modeling the human context can enable bias correction and fairness techniques, it also presents opportunities for unintended harms, malicious exploitation, and targeted use without user consent. 
Secondly, we will also add discussion predicting author attributes and sociodemographic information. It can enable accounting for human language variation and have the potential to produce fairer and more inclusive results, but at the same time need to be considered with particular scrutiny
Addressing suggestions:

RE: Human context in terms of multimodality:

 We agree that human context goes far beyond just being captured from text. Gestures, speech, body language, etc. are all a part of humans and their thought processes which gives us a more holistic picture of understanding human expression. However, in the current version of our work we urge to make our language models aware of the human behind the language using their language itself. We view multimodality and language models as a full study/vision in itself and we would like to address that in future work.
Add
[–]
Rebuttal 
ACL ARR 2023 December Paper1427 Reviewer XqLE
30 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for elaborating on my concerns. I am happy with the suggested extension of the literature and addressing the ethical consideration. I raised my score to 3.5

Add
[–]
Thank you. 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
30 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for taking the time to review our paper, read our rebuttal, and raising your score.

We are happy we could address your concerns. It helped us make an even more compelling argument for our vision.

Add
[–]
Thanks 
ACL ARR 2023 December Paper1427 Reviewer XqLE
30 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Happy to hear that it was helpful.

Add
[–]
Official Review of Paper1427 by Reviewer hkq9 
ACL ARR 2023 December Paper1427 Reviewer hkq9
14 Jan 2024ACL ARR 2023 December Paper1427 Official ReviewReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Ethics Chairs, Paper1427 Ethics Reviewers, Paper1427 AuthorsShow Revisions
Paper Summary:
The paper asserts that for comprehensive language understanding, Language Models (LLMs) must effectively model human authors. This approach is posited to facilitate a deeper grasp of both the social and behavioral dimensions of human communication, thereby enhancing language comprehension by LLMs.

Summary Of Strengths:
The authors present three proposals aimed at developing LLMs that are more attuned to human understanding, contributing novel insights into the evolution of language models.

The paper is commendable for its well-crafted narrative, effectively conveying a coherent story that unfolds the authors' proposals.

Summary Of Weaknesses:
A notable limitation is the absence of quantitative evidence supporting the claims advanced by the authors. Strengthening the paper with empirical data would enhance the credibility and persuasiveness of the proposed ideas.

Comments, Suggestions And Typos:
I would suggest integrating quantitative evidence that substantiates their claims, providing a more robust foundation for the proposed human-centered LLMs.

Soundness: 3.5 
Overall Assessment: 4 = This paper represents solid work, and is of significant interest for the (broad or narrow) sub-communities that might build on it.
Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Best Paper: No
Ethical Concerns:
None

Needs Ethics Review: No
Reproducibility: 1 = They would not be able to reproduce the results here no matter how hard they tried.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Add
[–]
Clarification on empirical evidence 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
26 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for your positive feedback.

In this position paper, we have articulated a broad vision and roadmap through a set of specific positions, challenges, and possible solutions, derived from a synthesis of ideas and insights from a large body of work. Where appropriate, we have provided specific empirical evidence from past work (for example, Sec 2.2, 3.2, 4.2). We see our work as a typical presentation of a position paper, which is typically not expected to provide specific empirical evidence to support the roadmap for future work (e.g. http://coling2018.org/paper-types/, https://2023.aclweb.org/blog/reviewer-assignment/). We hope that we can pursue this vision and the roadmap as a community.

Add
[–]
Official Review of Paper1427 by Reviewer H9CT 
ACL ARR 2023 December Paper1427 Reviewer H9CT
13 Jan 2024 (modified: 28 Jan 2024)ACL ARR 2023 December Paper1427 Official ReviewReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Ethics Chairs, Paper1427 Ethics Reviewers, Paper1427 AuthorsShow Revisions
Paper Summary:
The authors advocate for the inclusion of pragmatic and social factors (referred to as “human context”) into large language models (LLMs). The authors have made three main positions: 1) Further inclusion of human context into LLM training, 2) Richer representation of human context beyond one’s group membership, and 3) Modeling temporal relationships with regards to human context. In making these positions, the authors provide a detailed review of previous work and outline a series of relevant challenges and possible solutions.

Summary Of Strengths:
Outlines a list of important future directions in making LLMs aware of human context.
An informative review of existing work trying to incorporate human factors into LLMs.
Provides important desiderata related to each future direction.
Summary Of Weaknesses:
While I generally appreciate the authors’ positions, I find the paper lacking in critically accessing the potential challenges and state-of-the-art progress. Specifically, I find many of the challenges listed are not specific to LHLMs but have been long standing challenges to language modeling. At the same time, the authors outline lots of previous work that attempt to address such challenges but do not provide a critical assessment of why the existing body of work does not address the challenge. For example:

Position 1. In what ways are the existing models/approaches insufficient when it comes to each of the challenges you outlined? Are these challenges still considered challenging in this day?
Position 1, C4. This doesn’t seem to be specific to LHLMs. Existing LLMs already have context lengths that are quite long. Why are the existing approaches insufficient? Do you foresee challenges that may arise from incorporating human context that cannot be addressed with the existing approaches?
Line 183. “… lacks the richness of the human context that can be derived from the author’s language.” Could you elaborate on this? Why is it lacking and what are your visions?
Other comments and questions related to the framing of the paper:

Figure 1. What is social context here? How is it different from the human context you defined? You mentioned this briefly in the limitations section but a thorough discussion upfront would be nice.
The definition of human context seems to be very broad and captures both pragmatic and social factors. What are some of the factors that have already been included in existing LLM techniques and which ones have been left out?
Comments, Suggestions And Typos:
Typos:

Line 180. Redundant period.
Line 436. Missing space after before “Past”.
Line 477. Missing space after “population”.
Line 503. Missing space after “probe”.
Soundness: 3 = Acceptable: This study provides sufficient support for its major claims/arguments. Some minor points may need extra support or details.
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Ethical Concerns:
None

Needs Ethics Review: No
Reproducibility: 5 = They could easily reproduce the results.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Add
[–]
Clarification on critical assessment of existing work, challenges not specific to LHLMs, and richness of human context. 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
26 Jan 2024 (modified: 26 Jan 2024)ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for your positive and thoughtful feedback.

We would like to address your concerns and suggestions below:

RE: Position 1. In what ways are the existing models/approaches insufficient

  Thank you for this question. We chose to interweave discussion of shortcomings throughout the paper rather than all at once. For example, see lines:  

  171-176
  183-187
  590-593
  699-703
  711-715

Here we use C1 in position 1 as an example: 
Most existing work on including human context dates pre-LLMs. Some of the recent works that include human context into training LLMs like Soni et al. (2022) are limited by the amount of historical language they can use (lines 590-593). Existing work still needs to explore questions like relevance of author’s historical language (lines 325-330), temporal dependence of human context (lines 669-673), challenges of representational disparities (Sec 3.3, C1), broadening domain scope (lines 486-488), and building human context in terms of human attributes groups and/or individual characteristics (lines 335-339, 353-364).
Point 2 below is another example for C4 in position 1. 
In retrospect, we see how spreading out the critical analysis, while aiding discussion of each position independently, makes it more difficult to summarize the shortcomings of  existing work.  We will ensure that such critical assessment is more clearly emphasized in the text (e.g. through labeling and bolding key shortcomings and/or including a summary table).
Challenges not specific to LHLMs:

  We agree - Advances in LLM abilities to process long contexts will certainly be useful for handling user histories and should be adopted for addressing this challenge (lines 312-324). However, we want to clarify the specifics of the long context challenge in our setting. There are multiple key challenges that arise when processing data at the user level as we discuss in lines 325-330:  how much historical language is sufficient to capture the human context, whether we need to select the more relevant history, or should we process the more recent historical language? The answers to these questions, in effect, decide the severity of the long-context problem and whether additional mechanisms need to be injected to effectively handle the user-level data. 
Separately, even though we have LLMs that can accept very long context lengths (128K for GPT-4), not many of these models are open sourced, or even if they are,  very few have the compute resources to finetune/train such large models. We need to think of more efficient ways of processing the long contexts of user history.
We will improve the articulation of these concerns under C4 in the paper’s text.
RE: Elaboration on Line 183: “… lacks the richness of the human context that can be derived from the author’s language.”

    Thank you for pointing this out. To elaborate, Delaselles et al. (2019) use a learned vector (dynamic latent representation of the author) to distinguish between authors of different texts. Although they train using a form of human language modeling problem by additionally conditioning on the learned vector, we point out that this learned vector is not derived from the user’s historical language. The language of a person is representative of their characteristics and human states of being (Fleeson, 2001; Mehl and Pennebaker, 2003; Heller et al., 2007) (lines 26-36) and using a user’s historical language will lead to a more informed representation of the human context.
Addressing suggestions:

RE: Social context v/s human context

    We view social context as a whole separate paper in itself, for example: as discussed in the paper “The Importance of Modeling Social Factors of Language: Theory and Practice”  https://aclanthology.org/2021.naacl-main.49/ . We would like to address the direction of social context in LLMs as part of future work. 
RE: Factors included in existing LLM techniques

  We view this as part of future work that would be a survey of existing LLM techniques that include pragmatic and social factors. In our current work, we use a synthesis of a large body of existing work to articulate a broad vision and a roadmap through a set of specific positions, challenges, and possible solutions.
Add
[–]
Rebuttal Acknowledgement 
ACL ARR 2023 December Paper1427 Reviewer H9CT
28 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
I have read the author rebuttal and made any necessary changes to my review.

Add
[–]
Thank you. 
ACL ARR 2023 December Paper1427 AuthorsNikita Soni(privately revealed to you)
30 Jan 2024ACL ARR 2023 December Paper1427 Official CommentReaders: Program Chairs, Paper1427 Senior Area Chairs, Paper1427 Area Chairs, Paper1427 Reviewers Submitted, Paper1427 AuthorsShow Revisions
Comment:
Thank you for taking the time to review our paper, read our rebuttal, and raising the soundness score.



==> anthology.bib.txt <==
% Please download the latest anthology.bib using the "New File -> From External URL" mechanism in Overleaf.
%
%     http://aclweb.org/anthology/anthology.bib
%
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.
